A Reynolds-semi-robust method with hybrid velocity and pressure for the unsteady incompressible Navier--Stokes equations

In this paper we propose and analyze a new Finite Element method for the solution of the two- and three-dimensional incompressible Navier--Stokes equations based on a hybrid discretization of both the velocity and pressure variables. The proposed method is pressure-robust, i.e., irrotational forcing terms do not affect the approximation of the velocity, and Reynolds-quasi-robust, with error estimates that, for smooth enough exact solutions, do not depend on the inverse of the viscosity. We carry out an in-depth convergence analysis highlighting pre-asymptotic convergence rates and validate the theoretical findings with a complete set of numerical experiments.

==> outputs/tri_k0_mu1./data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,DimVelocitySpace,DimPressureSpace,SizeSystem,TotalEnergyComponentNormError,TotalEnergyComponentNormErrorRate,TotalEnergyError,TotalEnergyErrorRate
0,0.125,224,352,1376,576,1217,2.15984,--,1.81498,--
0,0.0625,896,1376,5440,2272,4897,1.18719,0.86,1.05217,0.79
0,0.03125,3584,5440,21632,9024,19649,0.618504,0.94,0.601966,0.81
0,0.015625,14336,21632,86272,35968,78721,0.314932,0.97,0.321395,0.91


==> outputs/tri_k0_mu1.e-2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,DimVelocitySpace,DimPressureSpace,SizeSystem,TotalEnergyComponentNormError,TotalEnergyComponentNormErrorRate,TotalEnergyError,TotalEnergyErrorRate
0,0.125,224,352,1376,576,1217,0.338889,--,0.244386,--
0,0.0625,896,1376,5440,2272,4897,0.232091,0.55,0.179834,0.44
0,0.03125,3584,5440,21632,9024,19649,0.146516,0.66,0.122287,0.56
0,0.015625,14336,21632,86272,35968,78721,0.0880178,0.74,0.0787884,0.63


==> outputs/tri_k0_mu1.e-6/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,DimVelocitySpace,DimPressureSpace,SizeSystem,TotalEnergyComponentNormError,TotalEnergyComponentNormErrorRate,TotalEnergyError,TotalEnergyErrorRate
0,0.125,224,352,1376,576,1217,0.381054,--,0.18506,--
0,0.0625,896,1376,5440,2272,4897,0.29336,0.38,0.155284,0.25
0,0.03125,3584,5440,21632,9024,19649,0.20849,0.49,0.11266,0.46
0,0.015625,14336,21632,86272,35968,78721,0.143095,0.54,0.0713406,0.66


==> outputs/tri_k1_mu1./data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,DimVelocitySpace,DimPressureSpace,SizeSystem,TotalEnergyComponentNormError,TotalEnergyComponentNormErrorRate,TotalEnergyError,TotalEnergyErrorRate
1,0.125,224,352,3200,1376,2209,0.455963,--,0.17983,--
1,0.0625,896,1376,12672,5440,8897,0.138136,1.72,0.0475718,1.92
1,0.03125,3584,5440,50432,21632,35713,0.0372359,1.89,0.012062,1.98
1,0.015625,14336,21632,201216,86272,143105,0.00960828,1.95,0.0030424,1.99


==> outputs/tri_k1_mu1.e-2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,DimVelocitySpace,DimPressureSpace,SizeSystem,TotalEnergyComponentNormError,TotalEnergyComponentNormErrorRate,TotalEnergyError,TotalEnergyErrorRate
1,0.125,224,352,3200,1376,2209,0.0717646,--,0.0536789,--
1,0.0625,896,1376,12672,5440,8897,0.019893,1.85,0.0190567,1.49
1,0.03125,3584,5440,50432,21632,35713,0.00533458,1.90,0.00600575,1.67
1,0.015625,14336,21632,201216,86272,143105,0.00140692,1.92,0.0017348,1.79


==> outputs/tri_k1_mu1.e-6/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,DimVelocitySpace,DimPressureSpace,SizeSystem,TotalEnergyComponentNormError,TotalEnergyComponentNormErrorRate,TotalEnergyError,TotalEnergyErrorRate
1,0.125,224,352,3200,1376,2209,0.104741,--,0.0169179,--
1,0.0625,896,1376,12672,5440,8897,0.0382962,1.45,0.00502476,1.75
1,0.03125,3584,5440,50432,21632,35713,0.0136859,1.48,0.00153834,1.71
1,0.015625,14336,21632,201216,86272,143105,0.00484648,1.50,0.000485389,1.66


==> outputs/tri_k2_mu1./data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,DimVelocitySpace,DimPressureSpace,SizeSystem,TotalEnergyComponentNormError,TotalEnergyComponentNormErrorRate,TotalEnergyError,TotalEnergyErrorRate
2,0.125,224,352,5472,2400,3201,0.0452028,--,0.013872,--
2,0.0625,896,1376,21696,9504,12897,0.00469922,3.27,0.00186689,2.89
2,0.03125,3584,5440,86400,37824,51777,0.000494384,3.25,0.000241173,2.95
2,0.015625,14336,21632,344832,150912,207489,5.6819e-05,3.12,3.08393e-05,2.97


==> outputs/tri_k2_mu1.e-2/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,DimVelocitySpace,DimPressureSpace,SizeSystem,TotalEnergyComponentNormError,TotalEnergyComponentNormErrorRate,TotalEnergyError,TotalEnergyErrorRate
2,0.125,224,352,5472,2400,3201,0.00570534,--,0.00381837,--
2,0.0625,896,1376,21696,9504,12897,0.00101148,2.50,0.000590362,2.69
2,0.03125,3584,5440,86400,37824,51777,0.000182183,2.47,8.57288e-05,2.78
2,0.015625,14336,21632,344832,150912,207489,3.31678e-05,2.46,1.19713e-05,2.84


==> outputs/tri_k2_mu1.e-6/data_rates.dat <==
Degree,MeshSize,NbCells,NbEdges,DimVelocitySpace,DimPressureSpace,SizeSystem,TotalEnergyComponentNormError,TotalEnergyComponentNormErrorRate,TotalEnergyError,TotalEnergyErrorRate
2,0.125,224,352,5472,2400,3201,0.00735406,--,0.00198475,--
2,0.0625,896,1376,21696,9504,12897,0.00120104,2.61,0.000272269,2.87
2,0.03125,3584,5440,86400,37824,51777,0.000202092,2.57,3.92725e-05,2.79
2,0.015625,14336,21632,344832,150912,207489,3.47347e-05,2.54,5.05961e-06,2.96

